AB Aurigae: Possible evidence of planet formation through the gravitational instability

Recent observations of the protoplanetary disc surrounding AB Aurigae have revealed the possible presence of two giant planets in the process of forming. The young measured age of $1-4$Myr for this system allows us to place strict time constraints on the formation histories of the observed planets. Hence we may be able to make a crucial distinction between formation through core accretion (CA) or the gravitational instability (GI), as CA formation timescales are typically Myrs whilst formation through GI will occur within the first $\approx10^4-10^5$yrs of disc evolution. We focus our analysis on the $4-13$M$_{\rm Jup}$ planet observed at $R\approx30$AU. We find CA formation timescales for such a massive planet typically exceed the system's age. The planet's high mass and wide orbit may instead be indicative of formation through GI. We use smoothed particle hydrodynamic simulations to determine the system's critical disc mass for fragmentation, finding $M_{\rm d,crit}=0.3$M$_{\odot}$. Viscous evolution models of the disc's mass history indicate that it was likely massive enough to exceed $M_{\rm d,crit}$ in the recent past, thus it is possible that a young AB Aurigae disc may have fragmented to form multiple giant gaseous protoplanets. Calculations of the Jeans mass in an AB Aurigae-like disc find that fragments may initially form with masses $1.6-13.3$M$_{\rm Jup}$, consistent with the planets which have been observed. We therefore propose that the inferred planets in the disc surrounding AB Aurigae may be evidence of planet formation through GI.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
